Quasars with Flare/Eclipse-like Variability Identified in ZTF

Active galactic nuclei (AGNs) are known to exhibit optical/UV variability and most of them can be well modeled by the damped random walks. Physical processes that are not related to the accretion disk, such as tidal disruption events (TDE) or moving foreground dusty clouds, can cause flare-like and eclipse-like features in the optical light curve. Both long-term and high-cadence monitoring are needed to identify such features. By combining the Sloan Digital Sky Survey (SDSS), Panoramic Survey Telescope, and Rapid Response System (Pan-STARRS) with the Zwicky Transient Facility (ZTF) survey, we are able to identify a rare sample (11) out of the SDSS quasar catalog (around 83, 000). These quasars exhibit more or less constant brightness but show rapid optical variation in the ZTF DR2 epochs. To investigate the possible origins of these flare/eclipse-like variabilities, we propose the second epoch spectroscopic observations with the Gran Telescopio CANARIAS (GTC). We find that the change in accretion rate plays a significant role in these quasar variabilities. Among them, we identify two Changing-Look Active Galactic Nuclei (CL-AGN) candidates: SDSS J1427+2930 and SDSS J1420+3757. The luminosity change of the former may be caused by the enhanced SMBH accretion or the tidal disruption event, while the latter is more related to the change in the accretion rate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
